Guaranteed cost structured control in infinite-horizon linear-quadratic cooperative differential games

In this paper, we consider the infinite-horizon linear-quadratic cooperative differential games with output feedback information structure. We first show that computing Pareto optimal controls under output feedback is difficult even for low-dimensional games. To address this, we introduce the concept of feedback guaranteed cost structured control (GCSC). At a feedback GCSC, the total weighted team cost remains below a prescribed threshold while satisfying the structural constraint. We derive monotonicity properties of the feedback GCSC set and the admissible weight set, respectively. Further, we show that Pareto optimal controls (if they exist) belong to the class of feedback GCSCs. We provide performance measures of the Pareto optimal controls and the proposed GCSC relative to the output feedback optimal control. We also establish verification and synthesis conditions for a feedback GCSC using linear matrix inequalities, where the synthesis formulation is convex and requires no semi-definite programming relaxation. Finally, we illustrate the effectiveness of the proposed approach through numerical examples, including a microgrid tracking synchronization case study.

==> Data/GCCstate11.dat <==
          0    1.0000
    0.0040    0.9992
    0.0081    0.9970
    0.0121    0.9939
    0.0162    0.9903
    0.0202    0.9865
    0.0242    0.9826
    0.0283    0.9788
    0.0323    0.9751
    0.0364    0.9717
    0.0404    0.9686
    0.0444    0.9658
    0.0485    0.9633
    0.0525    0.9611
    0.0566    0.9591
    0.0606    0.9575
    0.0646    0.9560
    0.0687    0.9548
    0.0727    0.9538
    0.0768    0.9530
    0.0808    0.9523
    0.0848    0.9517
    0.0889    0.9512
    0.0929    0.9509
    0.0970    0.9506
    0.1010    0.9504
    0.1051    0.9502
    0.1091    0.9501
    0.1131    0.9500
    0.1172    0.9499
    0.1212    0.9499
    0.1253    0.9498
    0.1293    0.9498
    0.1333    0.9498
    0.1374    0.9498
    0.1414    0.9498
    0.1455    0.9498
    0.1495    0.9499
    0.1535    0.9499
    0.1576    0.9499
    0.1616    0.9499
    0.1657    0.9499
    0.1697    0.9499
    0.1737    0.9499
    0.1778    0.9499
    0.1818    0.9500
    0.1859    0.9500
    0.1899    0.9500
    0.1939    0.9500
    0.1980    0.9500
    0.2020    0.9500
    0.2061    0.9500
    0.2101    0.9500
    0.2141    0.9500
    0.2182    0.9500
    0.2222    0.9500
    0.2263    0.9500
    0.2303    0.9500
    0.2343    0.9500
    0.2384    0.9500
    0.2424    0.9500
    0.2465    0.9500
    0.2505    0.9500
    0.2545    0.9500
    0.2586    0.9500
    0.2626    0.9500
    0.2667    0.9500
    0.2707    0.9500
    0.2747    0.9500
    0.2788    0.9500
    0.2828    0.9500
    0.2869    0.9500
    0.2909    0.9500
    0.2949    0.9500
    0.2990    0.9500
    0.3030    0.9500
    0.3071    0.9500
    0.3111    0.9500
    0.3152    0.9500
    0.3192    0.9500
    0.3232    0.9500
    0.3273    0.9500
    0.3313    0.9500
    0.3354    0.9500
    0.3394    0.9500
    0.3434    0.9500
    0.3475    0.9500
    0.3515    0.9500
    0.3556    0.9500
    0.3596    0.9500
    0.3636    0.9500
    0.3677    0.9500
    0.3717    0.9500
    0.3758    0.9500
    0.3798    0.9500
    0.3838    0.9500
    0.3879    0.9500
    0.3919    0.9500
    0.3960    0.9500
    0.4000    0.9500

==> Data/GCCstate12.dat <==

         0         0
    0.0040   -0.3951
    0.0081   -0.6638
    0.0121   -0.8339
    0.0162   -0.9283
    0.0202   -0.9659
    0.0242   -0.9617
    0.0283   -0.9279
    0.0323   -0.8741
    0.0364   -0.8078
    0.0404   -0.7347
    0.0444   -0.6592
    0.0485   -0.5842
    0.0525   -0.5121
    0.0566   -0.4444
    0.0606   -0.3819
    0.0646   -0.3252
    0.0687   -0.2744
    0.0727   -0.2294
    0.0768   -0.1900
    0.0808   -0.1559
    0.0848   -0.1266
    0.0889   -0.1017
    0.0929   -0.0807
    0.0970   -0.0631
    0.1010   -0.0486
    0.1051   -0.0367
    0.1091   -0.0271
    0.1131   -0.0193
    0.1172   -0.0132
    0.1212   -0.0084
    0.1253   -0.0047
    0.1293   -0.0020
    0.1333    0.0001
    0.1374    0.0015
    0.1414    0.0025
    0.1455    0.0031
    0.1495    0.0035
    0.1535    0.0036
    0.1576    0.0036
    0.1616    0.0035
    0.1657    0.0032
    0.1697    0.0030
    0.1737    0.0027
    0.1778    0.0024
    0.1818    0.0022
    0.1859    0.0019
    0.1899    0.0016
    0.1939    0.0014
    0.1980    0.0012
    0.2020    0.0010
    0.2061    0.0008
    0.2101    0.0007
    0.2141    0.0006
    0.2182    0.0005
    0.2222    0.0004
    0.2263    0.0003
    0.2303    0.0002
    0.2343    0.0002
    0.2384    0.0001
    0.2424    0.0001
    0.2465    0.0001
    0.2505    0.0000
    0.2545    0.0000
    0.2586    0.0000
    0.2626    0.0000
    0.2667   -0.0000
    0.2707   -0.0000
    0.2747   -0.0000
    0.2788   -0.0000
    0.2828   -0.0000
    0.2869   -0.0000
    0.2909   -0.0000
    0.2949   -0.0000
    0.2990   -0.0000
    0.3030   -0.0000
    0.3071   -0.0000
    0.3111   -0.0000
    0.3152   -0.0000
    0.3192   -0.0000
    0.3232   -0.0000
    0.3273   -0.0000
    0.3313   -0.0000
    0.3354   -0.0000
    0.3394   -0.0000
    0.3434   -0.0000
    0.3475   -0.0000
    0.3515   -0.0000
    0.3556   -0.0000
    0.3596   -0.0000
    0.3636   -0.0000
    0.3677   -0.0000
    0.3717   -0.0000
    0.3758   -0.0000
    0.3798   -0.0000
    0.3838   -0.0000
    0.3879   -0.0000
    0.3919   -0.0000
    0.3960   -0.0000
    0.4000    0.0000

==> Data/GCCstate21.dat <==
             0    1.0000
    0.0040    0.9995
    0.0081    0.9983
    0.0121    0.9965
    0.0162    0.9942
    0.0202    0.9916
    0.0242    0.9888
    0.0283    0.9858
    0.0323    0.9828
    0.0364    0.9799
    0.0404    0.9770
    0.0444    0.9742
    0.0485    0.9715
    0.0525    0.9690
    0.0566    0.9667
    0.0606    0.9646
    0.0646    0.9627
    0.0687    0.9609
    0.0727    0.9593
    0.0768    0.9579
    0.0808    0.9567
    0.0848    0.9556
    0.0889    0.9546
    0.0929    0.9538
    0.0970    0.9531
    0.1010    0.9525
    0.1051    0.9520
    0.1091    0.9515
    0.1131    0.9512
    0.1172    0.9509
    0.1212    0.9506
    0.1253    0.9505
    0.1293    0.9503
    0.1333    0.9502
    0.1374    0.9501
    0.1414    0.9500
    0.1455    0.9500
    0.1495    0.9499
    0.1535    0.9499
    0.1576    0.9499
    0.1616    0.9499
    0.1657    0.9499
    0.1697    0.9499
    0.1737    0.9499
    0.1778    0.9499
    0.1818    0.9499
    0.1859    0.9499
    0.1899    0.9499
    0.1939    0.9499
    0.1980    0.9499
    0.2020    0.9499
    0.2061    0.9499
    0.2101    0.9500
    0.2141    0.9500
    0.2182    0.9500
    0.2222    0.9500
    0.2263    0.9500
    0.2303    0.9500
    0.2343    0.9500
    0.2384    0.9500
    0.2424    0.9500
    0.2465    0.9500
    0.2505    0.9500
    0.2545    0.9500
    0.2586    0.9500
    0.2626    0.9500
    0.2667    0.9500
    0.2707    0.9500
    0.2747    0.9500
    0.2788    0.9500
    0.2828    0.9500
    0.2869    0.9500
    0.2909    0.9500
    0.2949    0.9500
    0.2990    0.9500
    0.3030    0.9500
    0.3071    0.9500
    0.3111    0.9500
    0.3152    0.9500
    0.3192    0.9500
    0.3232    0.9500
    0.3273    0.9500
    0.3313    0.9500
    0.3354    0.9500
    0.3394    0.9500
    0.3434    0.9500
    0.3475    0.9500
    0.3515    0.9500
    0.3556    0.9500
    0.3596    0.9500
    0.3636    0.9500
    0.3677    0.9500
    0.3717    0.9500
    0.3758    0.9500
    0.3798    0.9500
    0.3838    0.9500
    0.3879    0.9500
    0.3919    0.9500
    0.3960    0.9500
    0.4000    0.9500

==> Data/GCCstate22.dat <==
         0         0
    0.0040   -0.2159
    0.0081   -0.3857
    0.0121   -0.5156
    0.0162   -0.6110
    0.0202   -0.6769
    0.0242   -0.7177
    0.0283   -0.7375
    0.0323   -0.7398
    0.0364   -0.7281
    0.0404   -0.7052
    0.0444   -0.6737
    0.0485   -0.6359
    0.0525   -0.5938
    0.0566   -0.5492
    0.0606   -0.5033
    0.0646   -0.4573
    0.0687   -0.4123
    0.0727   -0.3688
    0.0768   -0.3275
    0.0808   -0.2887
    0.0848   -0.2527
    0.0889   -0.2196
    0.0929   -0.1894
    0.0970   -0.1622
    0.1010   -0.1379
    0.1051   -0.1163
    0.1091   -0.0973
    0.1131   -0.0807
    0.1172   -0.0663
    0.1212   -0.0539
    0.1253   -0.0433
    0.1293   -0.0343
    0.1333   -0.0268
    0.1374   -0.0205
    0.1414   -0.0153
    0.1455   -0.0111
    0.1495   -0.0077
    0.1535   -0.0050
    0.1576   -0.0028
    0.1616   -0.0012
    0.1657    0.0001
    0.1697    0.0010
    0.1737    0.0016
    0.1778    0.0020
    0.1818    0.0023
    0.1859    0.0024
    0.1899    0.0024
    0.1939    0.0024
    0.1980    0.0023
    0.2020    0.0021
    0.2061    0.0020
    0.2101    0.0018
    0.2141    0.0016
    0.2182    0.0014
    0.2222    0.0013
    0.2263    0.0011
    0.2303    0.0010
    0.2343    0.0008
    0.2384    0.0007
    0.2424    0.0006
    0.2465    0.0005
    0.2505    0.0004
    0.2545    0.0003
    0.2586    0.0003
    0.2626    0.0002
    0.2667    0.0002
    0.2707    0.0001
    0.2747    0.0001
    0.2788    0.0001
    0.2828    0.0001
    0.2869    0.0000
    0.2909    0.0000
    0.2949    0.0000
    0.2990    0.0000
    0.3030    0.0000
    0.3071   -0.0000
    0.3111   -0.0000
    0.3152   -0.0000
    0.3192   -0.0000
    0.3232   -0.0000
    0.3273   -0.0000
    0.3313   -0.0000
    0.3354   -0.0000
    0.3394   -0.0000
    0.3434   -0.0000
    0.3475   -0.0000
    0.3515   -0.0000
    0.3556   -0.0000
    0.3596   -0.0000
    0.3636   -0.0000
    0.3677   -0.0000
    0.3717   -0.0000
    0.3758   -0.0000
    0.3798   -0.0000
    0.3838   -0.0000
    0.3879   -0.0000
    0.3919   -0.0000
    0.3960   -0.0000
    0.4000   -0.0000


==> Data/GCCstate31.dat <==
         0    1.0000
    0.0040    0.9999
    0.0081    0.9996
    0.0121    0.9989
    0.0162    0.9976
    0.0202    0.9958
    0.0242    0.9936
    0.0283    0.9910
    0.0323    0.9881
    0.0364    0.9849
    0.0404    0.9816
    0.0444    0.9783
    0.0485    0.9750
    0.0525    0.9718
    0.0566    0.9687
    0.0606    0.9658
    0.0646    0.9631
    0.0687    0.9607
    0.0727    0.9585
    0.0768    0.9566
    0.0808    0.9549
    0.0848    0.9534
    0.0889    0.9522
    0.0929    0.9512
    0.0970    0.9503
    0.1010    0.9497
    0.1051    0.9491
    0.1091    0.9488
    0.1131    0.9485
    0.1172    0.9483
    0.1212    0.9482
    0.1253    0.9482
    0.1293    0.9482
    0.1333    0.9483
    0.1374    0.9484
    0.1414    0.9485
    0.1455    0.9486
    0.1495    0.9488
    0.1535    0.9489
    0.1576    0.9490
    0.1616    0.9492
    0.1657    0.9493
    0.1697    0.9494
    0.1737    0.9495
    0.1778    0.9496
    0.1818    0.9497
    0.1859    0.9497
    0.1899    0.9498
    0.1939    0.9499
    0.1980    0.9499
    0.2020    0.9499
    0.2061    0.9500
    0.2101    0.9500
    0.2141    0.9500
    0.2182    0.9500
    0.2222    0.9500
    0.2263    0.9500
    0.2303    0.9500
    0.2343    0.9500
    0.2384    0.9500
    0.2424    0.9500
    0.2465    0.9500
    0.2505    0.9500
    0.2545    0.9500
    0.2586    0.9500
    0.2626    0.9500
    0.2667    0.9500
    0.2707    0.9500
    0.2747    0.9500
    0.2788    0.9500
    0.2828    0.9500
    0.2869    0.9500
    0.2909    0.9500
    0.2949    0.9500
    0.2990    0.9500
    0.3030    0.9500
    0.3071    0.9500
    0.3111    0.9500
    0.3152    0.9500
    0.3192    0.9500
    0.3232    0.9500
    0.3273    0.9500
    0.3313    0.9500
    0.3354    0.9500
    0.3394    0.9500
    0.3434    0.9500
    0.3475    0.9500
    0.3515    0.9500
    0.3556    0.9500
    0.3596    0.9500
    0.3636    0.9500
    0.3677    0.9500
    0.3717    0.9500
    0.3758    0.9500
    0.3798    0.9500
    0.3838    0.9500
    0.3879    0.9500
    0.3919    0.9500
    0.3960    0.9500
    0.4000    0.9500

==> Data/GCCstate32.dat <==
       0         0
    0.0040   -0.0377
    0.0081   -0.1291
    0.0121   -0.2477
    0.0162   -0.3744
    0.0202   -0.4958
    0.0242   -0.6031
    0.0283   -0.6909
    0.0323   -0.7569
    0.0364   -0.8003
    0.0404   -0.8222
    0.0444   -0.8244
    0.0485   -0.8093
    0.0525   -0.7798
    0.0566   -0.7387
    0.0606   -0.6888
    0.0646   -0.6327
    0.0687   -0.5729
    0.0727   -0.5114
    0.0768   -0.4500
    0.0808   -0.3902
    0.0848   -0.3330
    0.0889   -0.2795
    0.0929   -0.2301
    0.0970   -0.1854
    0.1010   -0.1453
    0.1051   -0.1101
    0.1091   -0.0796
    0.1131   -0.0536
    0.1172   -0.0318
    0.1212   -0.0139
    0.1253    0.0004
    0.1293    0.0116
    0.1333    0.0201
    0.1374    0.0262
    0.1414    0.0302
    0.1455    0.0326
    0.1495    0.0336
    0.1535    0.0334
    0.1576    0.0325
    0.1616    0.0308
    0.1657    0.0288
    0.1697    0.0264
    0.1737    0.0239
    0.1778    0.0213
    0.1818    0.0187
    0.1859    0.0162
    0.1899    0.0139
    0.1939    0.0117
    0.1980    0.0097
    0.2020    0.0080
    0.2061    0.0064
    0.2101    0.0050
    0.2141    0.0038
    0.2182    0.0028
    0.2222    0.0020
    0.2263    0.0013
    0.2303    0.0007
    0.2343    0.0003
    0.2384   -0.0001
    0.2424   -0.0003
    0.2465   -0.0005
    0.2505   -0.0006
    0.2545   -0.0007
    0.2586   -0.0007
    0.2626   -0.0007
    0.2667   -0.0007
    0.2707   -0.0007
    0.2747   -0.0006
    0.2788   -0.0005
    0.2828   -0.0005
    0.2869   -0.0004
    0.2909   -0.0004
    0.2949   -0.0003
    0.2990   -0.0003
    0.3030   -0.0002
    0.3071   -0.0002
    0.3111   -0.0001
    0.3152   -0.0001
    0.3192   -0.0001
    0.3232   -0.0001
    0.3273   -0.0000
    0.3313   -0.0000
    0.3354   -0.0000
    0.3394   -0.0000
    0.3434    0.0000
    0.3475    0.0000
    0.3515    0.0000
    0.3556    0.0000
    0.3596    0.0000
    0.3636    0.0000
    0.3677    0.0000
    0.3717    0.0000
    0.3758    0.0000
    0.3798    0.0000
    0.3838    0.0000
    0.3879    0.0000
    0.3919    0.0000
    0.3960    0.0000
    0.4000    0.0000

==> Data/GCCstate41.dat <==
         0    1.0000
    0.0040    0.9996
    0.0081    0.9985
    0.0121    0.9968
    0.0162    0.9945
    0.0202    0.9919
    0.0242    0.9891
    0.0283    0.9860
    0.0323    0.9829
    0.0364    0.9797
    0.0404    0.9767
    0.0444    0.9737
    0.0485    0.9708
    0.0525    0.9682
    0.0566    0.9657
    0.0606    0.9634
    0.0646    0.9614
    0.0687    0.9595
    0.0727    0.9579
    0.0768    0.9564
    0.0808    0.9552
    0.0848    0.9541
    0.0889    0.9532
    0.0929    0.9524
    0.0970    0.9517
    0.1010    0.9512
    0.1051    0.9507
    0.1091    0.9504
    0.1131    0.9501
    0.1172    0.9499
    0.1212    0.9498
    0.1253    0.9496
    0.1293    0.9496
    0.1333    0.9495
    0.1374    0.9495
    0.1414    0.9495
    0.1455    0.9495
    0.1495    0.9495
    0.1535    0.9496
    0.1576    0.9496
    0.1616    0.9496
    0.1657    0.9497
    0.1697    0.9497
    0.1737    0.9497
    0.1778    0.9498
    0.1818    0.9498
    0.1859    0.9498
    0.1899    0.9499
    0.1939    0.9499
    0.1980    0.9499
    0.2020    0.9499
    0.2061    0.9499
    0.2101    0.9499
    0.2141    0.9500
    0.2182    0.9500
    0.2222    0.9500
    0.2263    0.9500
    0.2303    0.9500
    0.2343    0.9500
    0.2384    0.9500
    0.2424    0.9500
    0.2465    0.9500
    0.2505    0.9500
    0.2545    0.9500
    0.2586    0.9500
    0.2626    0.9500
    0.2667    0.9500
    0.2707    0.9500
    0.2747    0.9500
    0.2788    0.9500
    0.2828    0.9500
    0.2869    0.9500
    0.2909    0.9500
    0.2949    0.9500
    0.2990    0.9500
    0.3030    0.9500
    0.3071    0.9500
    0.3111    0.9500
    0.3152    0.9500
    0.3192    0.9500
    0.3232    0.9500
    0.3273    0.9500
    0.3313    0.9500
    0.3354    0.9500
    0.3394    0.9500
    0.3434    0.9500
    0.3475    0.9500
    0.3515    0.9500
    0.3556    0.9500
    0.3596    0.9500
    0.3636    0.9500
    0.3677    0.9500
    0.3717    0.9500
    0.3758    0.9500
    0.3798    0.9500
    0.3838    0.9500
    0.3879    0.9500
    0.3919    0.9500
    0.3960    0.9500
    0.4000    0.9500

==> Data/GCCstate42.dat <==
         0         0
    0.0040   -0.1924
    0.0081   -0.3576
    0.0121   -0.4940
    0.0162   -0.6017
    0.0202   -0.6817
    0.0242   -0.7362
    0.0283   -0.7676
    0.0323   -0.7789
    0.0364   -0.7731
    0.0404   -0.7532
    0.0444   -0.7221
    0.0485   -0.6825
    0.0525   -0.6368
    0.0566   -0.5872
    0.0606   -0.5355
    0.0646   -0.4831
    0.0687   -0.4315
    0.0727   -0.3816
    0.0768   -0.3341
    0.0808   -0.2897
    0.0848   -0.2486
    0.0889   -0.2110
    0.0929   -0.1772
    0.0970   -0.1469
    0.1010   -0.1202
    0.1051   -0.0969
    0.1091   -0.0767
    0.1131   -0.0594
    0.1172   -0.0448
    0.1212   -0.0326
    0.1253   -0.0225
    0.1293   -0.0143
    0.1333   -0.0078
    0.1374   -0.0026
    0.1414    0.0013
    0.1455    0.0043
    0.1495    0.0064
    0.1535    0.0078
    0.1576    0.0086
    0.1616    0.0090
    0.1657    0.0091
    0.1697    0.0089
    0.1737    0.0085
    0.1778    0.0080
    0.1818    0.0074
    0.1859    0.0067
    0.1899    0.0061
    0.1939    0.0054
    0.1980    0.0048
    0.2020    0.0041
    0.2061    0.0036
    0.2101    0.0030
    0.2141    0.0026
    0.2182    0.0022
    0.2222    0.0018
    0.2263    0.0014
    0.2303    0.0012
    0.2343    0.0009
    0.2384    0.0007
    0.2424    0.0005
    0.2465    0.0004
    0.2505    0.0003
    0.2545    0.0002
    0.2586    0.0001
    0.2626    0.0001
    0.2667    0.0000
    0.2707   -0.0000
    0.2747   -0.0001
    0.2788   -0.0001
    0.2828   -0.0001
    0.2869   -0.0001
    0.2909   -0.0001
    0.2949   -0.0001
    0.2990   -0.0001
    0.3030   -0.0001
    0.3071   -0.0001
    0.3111   -0.0001
    0.3152   -0.0001
    0.3192   -0.0001
    0.3232   -0.0000
    0.3273   -0.0000
    0.3313   -0.0000
    0.3354   -0.0000
    0.3394   -0.0000
    0.3434   -0.0000
    0.3475   -0.0000
    0.3515   -0.0000
    0.3556   -0.0000
    0.3596   -0.0000
    0.3636   -0.0000
    0.3677   -0.0000
    0.3717   -0.0000
    0.3758   -0.0000
    0.3798   -0.0000
    0.3838   -0.0000
    0.3879   -0.0000
    0.3919   -0.0000
    0.3960    0.0000
    0.4000    0.0000

==> Data/lewisy11.dat <==
0    1.0000
    0.0051    0.9987
    0.0101    0.9955
    0.0152    0.9910
    0.0202    0.9858
    0.0253    0.9804
    0.0303    0.9751
    0.0354    0.9702
    0.0404    0.9657
    0.0455    0.9617
    0.0505    0.9583
    0.0556    0.9555
    0.0606    0.9533
    0.0657    0.9515
    0.0707    0.9502
    0.0758    0.9492
    0.0808    0.9486
    0.0859    0.9482
    0.0909    0.9480
    0.0960    0.9480
    0.1010    0.9481
    0.1061    0.9482
    0.1111    0.9484
    0.1162    0.9486
    0.1212    0.9488
    0.1263    0.9490
    0.1313    0.9492
    0.1364    0.9494
    0.1414    0.9496
    0.1465    0.9497
    0.1515    0.9498
    0.1566    0.9499
    0.1616    0.9500
    0.1667    0.9500
    0.1717    0.9500
    0.1768    0.9501
    0.1818    0.9501
    0.1869    0.9501
    0.1919    0.9501
    0.1970    0.9501
    0.2020    0.9501
    0.2071    0.9501
    0.2121    0.9501
    0.2172    0.9500
    0.2222    0.9500
    0.2273    0.9500
    0.2323    0.9500
    0.2374    0.9500
    0.2424    0.9500
    0.2475    0.9500
    0.2525    0.9500
    0.2576    0.9500
    0.2626    0.9500
    0.2677    0.9500
    0.2727    0.9500
    0.2778    0.9500
    0.2828    0.9500
    0.2879    0.9500
    0.2929    0.9500
    0.2980    0.9500
    0.3030    0.9500
    0.3081    0.9500
    0.3131    0.9500
    0.3182    0.9500
    0.3232    0.9500
    0.3283    0.9500
    0.3333    0.9500
    0.3384    0.9500
    0.3434    0.9500
    0.3485    0.9500
    0.3535    0.9500
    0.3586    0.9500
    0.3636    0.9500
    0.3687    0.9500
    0.3737    0.9500
    0.3788    0.9500
    0.3838    0.9500
    0.3889    0.9500
    0.3939    0.9500
    0.3990    0.9500
    0.4040    0.9500
    0.4091    0.9500
    0.4141    0.9500
    0.4192    0.9500
    0.4242    0.9500
    0.4293    0.9500
    0.4343    0.9500
    0.4394    0.9500
    0.4444    0.9500
    0.4495    0.9500
    0.4545    0.9500
    0.4596    0.9500
    0.4646    0.9500
    0.4697    0.9500
    0.4747    0.9500
    0.4798    0.9500
    0.4848    0.9500
    0.4899    0.9500
    0.4949    0.9500
    0.5000    0.9500

==> Data/lewisy12.dat <==
     0         0
    0.0051   -0.4738
    0.0101   -0.7878
    0.0152   -0.9731
    0.0202   -1.0580
    0.0253   -1.0675
    0.0303   -1.0229
    0.0354   -0.9420
    0.0404   -0.8392
    0.0455   -0.7258
    0.0505   -0.6102
    0.0556   -0.4988
    0.0606   -0.3956
    0.0657   -0.3032
    0.0707   -0.2230
    0.0758   -0.1552
    0.0808   -0.0996
    0.0859   -0.0553
    0.0909   -0.0211
    0.0960    0.0042
    0.1010    0.0220
    0.1061    0.0335
    0.1111    0.0402
    0.1162    0.0429
    0.1212    0.0428
    0.1263    0.0407
    0.1313    0.0372
    0.1364    0.0330
    0.1414    0.0284
    0.1465    0.0237
    0.1515    0.0193
    0.1566    0.0152
    0.1616    0.0116
    0.1667    0.0084
    0.1717    0.0058
    0.1768    0.0036
    0.1818    0.0019
    0.1869    0.0006
    0.1919   -0.0003
    0.1970   -0.0010
    0.2020   -0.0014
    0.2071   -0.0017
    0.2121   -0.0017
    0.2172   -0.0017
    0.2222   -0.0016
    0.2273   -0.0015
    0.2323   -0.0013
    0.2374   -0.0011
    0.2424   -0.0009
    0.2475   -0.0007
    0.2525   -0.0006
    0.2576   -0.0004
    0.2626   -0.0003
    0.2677   -0.0002
    0.2727   -0.0001
    0.2778   -0.0001
    0.2828   -0.0000
    0.2879    0.0000
    0.2929    0.0000
    0.2980    0.0001
    0.3030    0.0001
    0.3081    0.0001
    0.3131    0.0001
    0.3182    0.0001
    0.3232    0.0001
    0.3283    0.0001
    0.3333    0.0000
    0.3384    0.0000
    0.3434    0.0000
    0.3485    0.0000
    0.3535    0.0000
    0.3586    0.0000
    0.3636    0.0000
    0.3687    0.0000
    0.3737    0.0000
    0.3788    0.0000
    0.3838   -0.0000
    0.3889   -0.0000
    0.3939   -0.0000
    0.3990   -0.0000
    0.4040   -0.0000
    0.4091   -0.0000
    0.4141   -0.0000
    0.4192   -0.0000
    0.4242   -0.0000
    0.4293   -0.0000
    0.4343   -0.0000
    0.4394   -0.0000
    0.4444   -0.0000
    0.4495   -0.0000
    0.4545   -0.0000
    0.4596   -0.0000
    0.4646   -0.0000
    0.4697   -0.0000
    0.4747   -0.0000
    0.4798    0.0000
    0.4848    0.0000
    0.4899    0.0000
    0.4949    0.0000
    0.5000    0.0000

==> Data/lewisy21.dat <==
        0    1.0000
    0.0051    0.9999
    0.0101    0.9990
    0.0152    0.9971
    0.0202    0.9940
    0.0253    0.9899
    0.0303    0.9849
    0.0354    0.9795
    0.0404    0.9738
    0.0455    0.9681
    0.0505    0.9627
    0.0556    0.9578
    0.0606    0.9535
    0.0657    0.9498
    0.0707    0.9469
    0.0758    0.9446
    0.0808    0.9430
    0.0859    0.9420
    0.0909    0.9415
    0.0960    0.9414
    0.1010    0.9417
    0.1061    0.9422
    0.1111    0.9429
    0.1162    0.9437
    0.1212    0.9446
    0.1263    0.9455
    0.1313    0.9464
    0.1364    0.9472
    0.1414    0.9479
    0.1465    0.9486
    0.1515    0.9491
    0.1566    0.9495
    0.1616    0.9499
    0.1667    0.9502
    0.1717    0.9504
    0.1768    0.9505
    0.1818    0.9506
    0.1869    0.9506
    0.1919    0.9506
    0.1970    0.9506
    0.2020    0.9505
    0.2071    0.9505
    0.2121    0.9504
    0.2172    0.9504
    0.2222    0.9503
    0.2273    0.9502
    0.2323    0.9502
    0.2374    0.9501
    0.2424    0.9501
    0.2475    0.9501
    0.2525    0.9500
    0.2576    0.9500
    0.2626    0.9500
    0.2677    0.9500
    0.2727    0.9500
    0.2778    0.9500
    0.2828    0.9500
    0.2879    0.9500
    0.2929    0.9500
    0.2980    0.9500
    0.3030    0.9500
    0.3081    0.9500
    0.3131    0.9500
    0.3182    0.9500
    0.3232    0.9500
    0.3283    0.9500
    0.3333    0.9500
    0.3384    0.9500
    0.3434    0.9500
    0.3485    0.9500
    0.3535    0.9500
    0.3586    0.9500
    0.3636    0.9500
    0.3687    0.9500
    0.3737    0.9500
    0.3788    0.9500
    0.3838    0.9500
    0.3889    0.9500
    0.3939    0.9500
    0.3990    0.9500
    0.4040    0.9500
    0.4091    0.9500
    0.4141    0.9500
    0.4192    0.9500
    0.4242    0.9500
    0.4293    0.9500
    0.4343    0.9500
    0.4394    0.9500
    0.4444    0.9500
    0.4495    0.9500
    0.4545    0.9500
    0.4596    0.9500
    0.4646    0.9500
    0.4697    0.9500
    0.4747    0.9500
    0.4798    0.9500
    0.4848    0.9500
    0.4899    0.9500
    0.4949    0.9500
    0.5000    0.9500

==> Data/lewisy22.dat <==
         0         0
    0.0051   -0.0808
    0.0101   -0.2683
    0.0152   -0.4965
    0.0202   -0.7188
    0.0253   -0.9053
    0.0303   -1.0394
    0.0354   -1.1150
    0.0404   -1.1333
    0.0455   -1.1005
    0.0505   -1.0258
    0.0556   -0.9199
    0.0606   -0.7933
    0.0657   -0.6560
    0.0707   -0.5167
    0.0758   -0.3822
    0.0808   -0.2581
    0.0859   -0.1479
    0.0909   -0.0540
    0.0960    0.0228
    0.1010    0.0826
    0.1061    0.1264
    0.1111    0.1555
    0.1162    0.1720
    0.1212    0.1778
    0.1263    0.1751
    0.1313    0.1659
    0.1364    0.1520
    0.1414    0.1351
    0.1465    0.1166
    0.1515    0.0977
    0.1566    0.0792
    0.1616    0.0619
    0.1667    0.0462
    0.1717    0.0324
    0.1768    0.0207
    0.1818    0.0109
    0.1869    0.0031
    0.1919   -0.0028
    0.1970   -0.0072
    0.2020   -0.0101
    0.2071   -0.0119
    0.2121   -0.0127
    0.2172   -0.0128
    0.2222   -0.0123
    0.2273   -0.0114
    0.2323   -0.0102
    0.2374   -0.0089
    0.2424   -0.0075
    0.2475   -0.0062
    0.2525   -0.0049
    0.2576   -0.0038
    0.2626   -0.0028
    0.2677   -0.0019
    0.2727   -0.0012
    0.2778   -0.0006
    0.2828   -0.0001
    0.2879    0.0002
    0.2929    0.0005
    0.2980    0.0006
    0.3030    0.0007
    0.3081    0.0007
    0.3131    0.0007
    0.3182    0.0007
    0.3232    0.0006
    0.3283    0.0006
    0.3333    0.0005
    0.3384    0.0004
    0.3434    0.0003
    0.3485    0.0003
    0.3535    0.0002
    0.3586    0.0001
    0.3636    0.0001
    0.3687    0.0001
    0.3737    0.0000
    0.3788    0.0000
    0.3838   -0.0000
    0.3889   -0.0000
    0.3939   -0.0000
    0.3990   -0.0000
    0.4040   -0.0000
    0.4091   -0.0000
    0.4141   -0.0000
    0.4192   -0.0000
    0.4242   -0.0000
    0.4293   -0.0000
    0.4343   -0.0000
    0.4394   -0.0000
    0.4444   -0.0000
    0.4495   -0.0000
    0.4545   -0.0000
    0.4596   -0.0000
    0.4646   -0.0000
    0.4697   -0.0000
    0.4747    0.0000
    0.4798    0.0000
    0.4848    0.0000
    0.4899    0.0000
    0.4949    0.0000
    0.5000    0.0000

==> Data/lewisy31.dat <==
         0    1.0000
    0.0051    1.0000
    0.0101    0.9998
    0.0152    0.9993
    0.0202    0.9980
    0.0253    0.9959
    0.0303    0.9928
    0.0354    0.9886
    0.0404    0.9837
    0.0455    0.9780
    0.0505    0.9719
    0.0556    0.9656
    0.0606    0.9594
    0.0657    0.9536
    0.0707    0.9484
    0.0758    0.9438
    0.0808    0.9400
    0.0859    0.9371
    0.0909    0.9351
    0.0960    0.9339
    0.1010    0.9334
    0.1061    0.9336
    0.1111    0.9343
    0.1162    0.9355
    0.1212    0.9369
    0.1263    0.9386
    0.1313    0.9404
    0.1364    0.9422
    0.1414    0.9439
    0.1465    0.9455
    0.1515    0.9470
    0.1566    0.9483
    0.1616    0.9494
    0.1667    0.9503
    0.1717    0.9510
    0.1768    0.9515
    0.1818    0.9518
    0.1869    0.9520
    0.1919    0.9521
    0.1970    0.9521
    0.2020    0.9520
    0.2071    0.9518
    0.2121    0.9516
    0.2172    0.9514
    0.2222    0.9512
    0.2273    0.9510
    0.2323    0.9508
    0.2374    0.9506
    0.2424    0.9504
    0.2475    0.9503
    0.2525    0.9501
    0.2576    0.9500
    0.2626    0.9500
    0.2677    0.9499
    0.2727    0.9499
    0.2778    0.9498
    0.2828    0.9498
    0.2879    0.9498
    0.2929    0.9498
    0.2980    0.9498
    0.3030    0.9499
    0.3081    0.9499
    0.3131    0.9499
    0.3182    0.9499
    0.3232    0.9499
    0.3283    0.9499
    0.3333    0.9500
    0.3384    0.9500
    0.3434    0.9500
    0.3485    0.9500
    0.3535    0.9500
    0.3586    0.9500
    0.3636    0.9500
    0.3687    0.9500
    0.3737    0.9500
    0.3788    0.9500
    0.3838    0.9500
    0.3889    0.9500
    0.3939    0.9500
    0.3990    0.9500
    0.4040    0.9500
    0.4091    0.9500
    0.4141    0.9500
    0.4192    0.9500
    0.4242    0.9500
    0.4293    0.9500
    0.4343    0.9500
    0.4394    0.9500
    0.4444    0.9500
    0.4495    0.9500
    0.4545    0.9500
    0.4596    0.9500
    0.4646    0.9500
    0.4697    0.9500
    0.4747    0.9500
    0.4798    0.9500
    0.4848    0.9500
    0.4899    0.9500
    0.4949    0.9500
    0.5000    0.9500

==> Data/lewisy32.dat <==

         0         0
    0.0051   -0.0092
    0.0101   -0.0611
    0.0152   -0.1699
    0.0202   -0.3289
    0.0253   -0.5199
    0.0303   -0.7202
    0.0354   -0.9076
    0.0404   -1.0635
    0.0455   -1.1747
    0.0505   -1.2339
    0.0556   -1.2392
    0.0606   -1.1935
    0.0657   -1.1033
    0.0707   -0.9774
    0.0758   -0.8261
    0.0808   -0.6598
    0.0859   -0.4886
    0.0909   -0.3211
    0.0960   -0.1647
    0.1010   -0.0250
    0.1061    0.0942
    0.1111    0.1908
    0.1162    0.2642
    0.1212    0.3149
    0.1263    0.3447
    0.1313    0.3558
    0.1364    0.3512
    0.1414    0.3338
    0.1465    0.3067
    0.1515    0.2728
    0.1566    0.2350
    0.1616    0.1954
    0.1667    0.1561
    0.1717    0.1186
    0.1768    0.0841
    0.1818    0.0535
    0.1869    0.0272
    0.1919    0.0053
    0.1970   -0.0120
    0.2020   -0.0252
    0.2071   -0.0345
    0.2121   -0.0403
    0.2172   -0.0433
    0.2222   -0.0439
    0.2273   -0.0425
    0.2323   -0.0398
    0.2374   -0.0360
    0.2424   -0.0317
    0.2475   -0.0270
    0.2525   -0.0223
    0.2576   -0.0178
    0.2626   -0.0136
    0.2677   -0.0098
    0.2727   -0.0065
    0.2778   -0.0038
    0.2828   -0.0015
    0.2879    0.0003
    0.2929    0.0017
    0.2980    0.0026
    0.3030    0.0033
    0.3081    0.0036
    0.3131    0.0037
    0.3182    0.0036
    0.3232    0.0034
    0.3283    0.0031
    0.3333    0.0028
    0.3384    0.0024
    0.3434    0.0020
    0.3485    0.0016
    0.3535    0.0012
    0.3586    0.0009
    0.3636    0.0006
    0.3687    0.0004
    0.3737    0.0002
    0.3788    0.0001
    0.3838   -0.0001
    0.3889   -0.0001
    0.3939   -0.0002
    0.3990   -0.0002
    0.4040   -0.0003
    0.4091   -0.0003
    0.4141   -0.0002
    0.4192   -0.0002
    0.4242   -0.0002
    0.4293   -0.0002
    0.4343   -0.0002
    0.4394   -0.0001
    0.4444   -0.0001
    0.4495   -0.0001
    0.4545   -0.0001
    0.4596   -0.0000
    0.4646   -0.0000
    0.4697   -0.0000
    0.4747   -0.0000
    0.4798    0.0000
    0.4848    0.0000
    0.4899    0.0000
    0.4949    0.0000
    0.5000    0.0000

==> Data/lewisy41.dat <==
   0    1.0000
    0.0051    0.9999
    0.0101    0.9990
    0.0152    0.9971
    0.0202    0.9940
    0.0253    0.9899
    0.0303    0.9849
    0.0354    0.9795
    0.0404    0.9738
    0.0455    0.9681
    0.0505    0.9627
    0.0556    0.9578
    0.0606    0.9535
    0.0657    0.9498
    0.0707    0.9469
    0.0758    0.9446
    0.0808    0.9430
    0.0859    0.9420
    0.0909    0.9415
    0.0960    0.9414
    0.1010    0.9417
    0.1061    0.9422
    0.1111    0.9429
    0.1162    0.9437
    0.1212    0.9446
    0.1263    0.9455
    0.1313    0.9464
    0.1364    0.9472
    0.1414    0.9479
    0.1465    0.9486
    0.1515    0.9491
    0.1566    0.9495
    0.1616    0.9499
    0.1667    0.9502
    0.1717    0.9504
    0.1768    0.9505
    0.1818    0.9506
    0.1869    0.9506
    0.1919    0.9506
    0.1970    0.9506
    0.2020    0.9505
    0.2071    0.9505
    0.2121    0.9504
    0.2172    0.9504
    0.2222    0.9503
    0.2273    0.9502
    0.2323    0.9502
    0.2374    0.9501
    0.2424    0.9501
    0.2475    0.9501
    0.2525    0.9500
    0.2576    0.9500
    0.2626    0.9500
    0.2677    0.9500
    0.2727    0.9500
    0.2778    0.9500
    0.2828    0.9500
    0.2879    0.9500
    0.2929    0.9500
    0.2980    0.9500
    0.3030    0.9500
    0.3081    0.9500
    0.3131    0.9500
    0.3182    0.9500
    0.3232    0.9500
    0.3283    0.9500
    0.3333    0.9500
    0.3384    0.9500
    0.3434    0.9500
    0.3485    0.9500
    0.3535    0.9500
    0.3586    0.9500
    0.3636    0.9500
    0.3687    0.9500
    0.3737    0.9500
    0.3788    0.9500
    0.3838    0.9500
    0.3889    0.9500
    0.3939    0.9500
    0.3990    0.9500
    0.4040    0.9500
    0.4091    0.9500
    0.4141    0.9500
    0.4192    0.9500
    0.4242    0.9500
    0.4293    0.9500
    0.4343    0.9500
    0.4394    0.9500
    0.4444    0.9500
    0.4495    0.9500
    0.4545    0.9500
    0.4596    0.9500
    0.4646    0.9500
    0.4697    0.9500
    0.4747    0.9500
    0.4798    0.9500
    0.4848    0.9500
    0.4899    0.9500
    0.4949    0.9500
    0.5000    0.9500

==> Data/lewisy42.dat <==

         0         0
    0.0051   -0.0808
    0.0101   -0.2683
    0.0152   -0.4965
    0.0202   -0.7188
    0.0253   -0.9053
    0.0303   -1.0394
    0.0354   -1.1150
    0.0404   -1.1333
    0.0455   -1.1005
    0.0505   -1.0258
    0.0556   -0.9199
    0.0606   -0.7933
    0.0657   -0.6560
    0.0707   -0.5167
    0.0758   -0.3822
    0.0808   -0.2581
    0.0859   -0.1479
    0.0909   -0.0540
    0.0960    0.0228
    0.1010    0.0826
    0.1061    0.1264
    0.1111    0.1555
    0.1162    0.1720
    0.1212    0.1778
    0.1263    0.1751
    0.1313    0.1659
    0.1364    0.1520
    0.1414    0.1351
    0.1465    0.1166
    0.1515    0.0977
    0.1566    0.0792
    0.1616    0.0619
    0.1667    0.0462
    0.1717    0.0324
    0.1768    0.0207
    0.1818    0.0109
    0.1869    0.0031
    0.1919   -0.0028
    0.1970   -0.0072
    0.2020   -0.0101
    0.2071   -0.0119
    0.2121   -0.0127
    0.2172   -0.0128
    0.2222   -0.0123
    0.2273   -0.0114
    0.2323   -0.0102
    0.2374   -0.0089
    0.2424   -0.0075
    0.2475   -0.0062
    0.2525   -0.0049
    0.2576   -0.0038
    0.2626   -0.0028
    0.2677   -0.0019
    0.2727   -0.0012
    0.2778   -0.0006
    0.2828   -0.0001
    0.2879    0.0002
    0.2929    0.0005
    0.2980    0.0006
    0.3030    0.0007
    0.3081    0.0007
    0.3131    0.0007
    0.3182    0.0007
    0.3232    0.0006
    0.3283    0.0006
    0.3333    0.0005
    0.3384    0.0004
    0.3434    0.0003
    0.3485    0.0003
    0.3535    0.0002
    0.3586    0.0001
    0.3636    0.0001
    0.3687    0.0001
    0.3737    0.0000
    0.3788    0.0000
    0.3838   -0.0000
    0.3889   -0.0000
    0.3939   -0.0000
    0.3990   -0.0000
    0.4040   -0.0000
    0.4091   -0.0000
    0.4141   -0.0000
    0.4192   -0.0000
    0.4242   -0.0000
    0.4293   -0.0000
    0.4343   -0.0000
    0.4394   -0.0000
    0.4444   -0.0000
    0.4495   -0.0000
    0.4545   -0.0000
    0.4596   -0.0000
    0.4646   -0.0000
    0.4697   -0.0000
    0.4747    0.0000
    0.4798    0.0000
    0.4848    0.0000
    0.4899    0.0000
    0.4949    0.0000
    0.5000    0.0000

==> Data/position1.dat <==
         0    0.3000
    0.1010    0.2708
    0.2020    0.2435
    0.3030    0.2184
    0.4040    0.1955
    0.5051    0.1748
    0.6061    0.1561
    0.7071    0.1393
    0.8081    0.1242
    0.9091    0.1108
    1.0101    0.0988
    1.1111    0.0881
    1.2121    0.0786
    1.3131    0.0701
    1.4141    0.0626
    1.5152    0.0559
    1.6162    0.0499
    1.7172    0.0446
    1.8182    0.0399
    1.9192    0.0357
    2.0202    0.0320
    2.1212    0.0287
    2.2222    0.0257
    2.3232    0.0231
    2.4242    0.0207
    2.5253    0.0186
    2.6263    0.0167
    2.7273    0.0151
    2.8283    0.0136
    2.9293    0.0122
    3.0303    0.0110
    3.1313    0.0099
    3.2323    0.0090
    3.3333    0.0081
    3.4343    0.0073
    3.5354    0.0066
    3.6364    0.0060
    3.7374    0.0055
    3.8384    0.0049
    3.9394    0.0045
    4.0404    0.0041
    4.1414    0.0037
    4.2424    0.0034
    4.3434    0.0031
    4.4444    0.0028
    4.5455    0.0025
    4.6465    0.0023
    4.7475    0.0021
    4.8485    0.0019
    4.9495    0.0017
    5.0505    0.0016
    5.1515    0.0015
    5.2525    0.0013
    5.3535    0.0012
    5.4545    0.0011
    5.5556    0.0010
    5.6566    0.0009
    5.7576    0.0009
    5.8586    0.0008
    5.9596    0.0007
    6.0606    0.0007
    6.1616    0.0006
    6.2626    0.0005
    6.3636    0.0005
    6.4646    0.0005
    6.5657    0.0004
    6.6667    0.0004
    6.7677    0.0004
    6.8687    0.0003
    6.9697    0.0003
    7.0707    0.0003
    7.1717    0.0003
    7.2727    0.0002
    7.3737    0.0002
    7.4747    0.0002
    7.5758    0.0002
    7.6768    0.0002
    7.7778    0.0002
    7.8788    0.0001
    7.9798    0.0001
    8.0808    0.0001
    8.1818    0.0001
    8.2828    0.0001
    8.3838    0.0001
    8.4848    0.0001
    8.5859    0.0001
    8.6869    0.0001
    8.7879    0.0001
    8.8889    0.0001
    8.9899    0.0001
    9.0909    0.0001
    9.1919    0.0000
    9.2929    0.0000
    9.3939    0.0000
    9.4949    0.0000
    9.5960    0.0000
    9.6970    0.0000
    9.7980    0.0000
    9.8990    0.0000
   10.0000    0.0000

==> Data/position2.dat <==

         0    0.5000
    0.1010    0.4347
    0.2020    0.3839
    0.3030    0.3431
    0.4040    0.3094
    0.5051    0.2809
    0.6061    0.2561
    0.7071    0.2344
    0.8081    0.2150
    0.9091    0.1975
    1.0101    0.1816
    1.1111    0.1671
    1.2121    0.1539
    1.3131    0.1417
    1.4141    0.1306
    1.5152    0.1203
    1.6162    0.1108
    1.7172    0.1021
    1.8182    0.0941
    1.9192    0.0867
    2.0202    0.0799
    2.1212    0.0736
    2.2222    0.0678
    2.3232    0.0624
    2.4242    0.0575
    2.5253    0.0530
    2.6263    0.0488
    2.7273    0.0450
    2.8283    0.0414
    2.9293    0.0382
    3.0303    0.0351
    3.1313    0.0324
    3.2323    0.0298
    3.3333    0.0275
    3.4343    0.0253
    3.5354    0.0233
    3.6364    0.0215
    3.7374    0.0198
    3.8384    0.0182
    3.9394    0.0168
    4.0404    0.0155
    4.1414    0.0142
    4.2424    0.0131
    4.3434    0.0121
    4.4444    0.0111
    4.5455    0.0103
    4.6465    0.0094
    4.7475    0.0087
    4.8485    0.0080
    4.9495    0.0074
    5.0505    0.0068
    5.1515    0.0063
    5.2525    0.0058
    5.3535    0.0053
    5.4545    0.0049
    5.5556    0.0045
    5.6566    0.0042
    5.7576    0.0038
    5.8586    0.0035
    5.9596    0.0032
    6.0606    0.0030
    6.1616    0.0028
    6.2626    0.0025
    6.3636    0.0023
    6.4646    0.0022
    6.5657    0.0020
    6.6667    0.0018
    6.7677    0.0017
    6.8687    0.0016
    6.9697    0.0014
    7.0707    0.0013
    7.1717    0.0012
    7.2727    0.0011
    7.3737    0.0010
    7.4747    0.0009
    7.5758    0.0009
    7.6768    0.0008
    7.7778    0.0007
    7.8788    0.0007
    7.9798    0.0006
    8.0808    0.0006
    8.1818    0.0005
    8.2828    0.0005
    8.3838    0.0005
    8.4848    0.0004
    8.5859    0.0004
    8.6869    0.0004
    8.7879    0.0003
    8.8889    0.0003
    8.9899    0.0003
    9.0909    0.0003
    9.1919    0.0002
    9.2929    0.0002
    9.3939    0.0002
    9.4949    0.0002
    9.5960    0.0002
    9.6970    0.0002
    9.7980    0.0001
    9.8990    0.0001
   10.0000    0.0001

==> Data/position3.dat <==
         0   -0.2000
    0.1010   -0.1269
    0.2020   -0.0757
    0.3030   -0.0402
    0.4040   -0.0156
    0.5051    0.0012
    0.6061    0.0124
    0.7071    0.0197
    0.8081    0.0242
    0.9091    0.0268
    1.0101    0.0280
    1.1111    0.0282
    1.2121    0.0278
    1.3131    0.0270
    1.4141    0.0259
    1.5152    0.0246
    1.6162    0.0232
    1.7172    0.0218
    1.8182    0.0204
    1.9192    0.0191
    2.0202    0.0177
    2.1212    0.0165
    2.2222    0.0153
    2.3232    0.0142
    2.4242    0.0131
    2.5253    0.0121
    2.6263    0.0112
    2.7273    0.0104
    2.8283    0.0096
    2.9293    0.0088
    3.0303    0.0081
    3.1313    0.0075
    3.2323    0.0069
    3.3333    0.0064
    3.4343    0.0059
    3.5354    0.0054
    3.6364    0.0050
    3.7374    0.0046
    3.8384    0.0042
    3.9394    0.0039
    4.0404    0.0036
    4.1414    0.0033
    4.2424    0.0031
    4.3434    0.0028
    4.4444    0.0026
    4.5455    0.0024
    4.6465    0.0022
    4.7475    0.0020
    4.8485    0.0019
    4.9495    0.0017
    5.0505    0.0016
    5.1515    0.0015
    5.2525    0.0014
    5.3535    0.0012
    5.4545    0.0011
    5.5556    0.0011
    5.6566    0.0010
    5.7576    0.0009
    5.8586    0.0008
    5.9596    0.0008
    6.0606    0.0007
    6.1616    0.0006
    6.2626    0.0006
    6.3636    0.0005
    6.4646    0.0005
    6.5657    0.0005
    6.6667    0.0004
    6.7677    0.0004
    6.8687    0.0004
    6.9697    0.0003
    7.0707    0.0003
    7.1717    0.0003
    7.2727    0.0003
    7.3737    0.0002
    7.4747    0.0002
    7.5758    0.0002
    7.6768    0.0002
    7.7778    0.0002
    7.8788    0.0002
    7.9798    0.0001
    8.0808    0.0001
    8.1818    0.0001
    8.2828    0.0001
    8.3838    0.0001
    8.4848    0.0001
    8.5859    0.0001
    8.6869    0.0001
    8.7879    0.0001
    8.8889    0.0001
    8.9899    0.0001
    9.0909    0.0001
    9.1919    0.0001
    9.2929    0.0001
    9.3939    0.0000
    9.4949    0.0000
    9.5960    0.0000
    9.6970    0.0000
    9.7980    0.0000
    9.8990    0.0000
   10.0000    0.0000

==> Data/position4.dat <==

         0   -0.1000
    0.1010   -0.0546
    0.2020   -0.0235
    0.3030   -0.0027
    0.4040    0.0110
    0.5051    0.0195
    0.6061    0.0244
    0.7071    0.0269
    0.8081    0.0278
    0.9091    0.0275
    1.0101    0.0265
    1.1111    0.0251
    1.2121    0.0235
    1.3131    0.0218
    1.4141    0.0200
    1.5152    0.0183
    1.6162    0.0167
    1.7172    0.0152
    1.8182    0.0137
    1.9192    0.0124
    2.0202    0.0112
    2.1212    0.0102
    2.2222    0.0092
    2.3232    0.0083
    2.4242    0.0075
    2.5253    0.0067
    2.6263    0.0061
    2.7273    0.0055
    2.8283    0.0050
    2.9293    0.0045
    3.0303    0.0041
    3.1313    0.0037
    3.2323    0.0033
    3.3333    0.0030
    3.4343    0.0027
    3.5354    0.0025
    3.6364    0.0022
    3.7374    0.0020
    3.8384    0.0018
    3.9394    0.0017
    4.0404    0.0015
    4.1414    0.0014
    4.2424    0.0013
    4.3434    0.0011
    4.4444    0.0010
    4.5455    0.0010
    4.6465    0.0009
    4.7475    0.0008
    4.8485    0.0007
    4.9495    0.0007
    5.0505    0.0006
    5.1515    0.0005
    5.2525    0.0005
    5.3535    0.0005
    5.4545    0.0004
    5.5556    0.0004
    5.6566    0.0004
    5.7576    0.0003
    5.8586    0.0003
    5.9596    0.0003
    6.0606    0.0002
    6.1616    0.0002
    6.2626    0.0002
    6.3636    0.0002
    6.4646    0.0002
    6.5657    0.0002
    6.6667    0.0001
    6.7677    0.0001
    6.8687    0.0001
    6.9697    0.0001
    7.0707    0.0001
    7.1717    0.0001
    7.2727    0.0001
    7.3737    0.0001
    7.4747    0.0001
    7.5758    0.0001
    7.6768    0.0001
    7.7778    0.0001
    7.8788    0.0001
    7.9798    0.0000
    8.0808    0.0000
    8.1818    0.0000
    8.2828    0.0000
    8.3838    0.0000
    8.4848    0.0000
    8.5859    0.0000
    8.6869    0.0000
    8.7879    0.0000
    8.8889    0.0000
    8.9899    0.0000
    9.0909    0.0000
    9.1919    0.0000
    9.2929    0.0000
    9.3939    0.0000
    9.4949    0.0000
    9.5960    0.0000
    9.6970    0.0000
    9.7980    0.0000
    9.8990    0.0000
   10.0000    0.0000

==> Data/position5.dat <==

         0    0.3000
    0.1010    0.3289
    0.2020    0.3429
    0.3030    0.3459
    0.4040    0.3411
    0.5051    0.3307
    0.6061    0.3167
    0.7071    0.3002
    0.8081    0.2825
    0.9091    0.2642
    1.0101    0.2458
    1.1111    0.2278
    1.2121    0.2103
    1.3131    0.1937
    1.4141    0.1780
    1.5152    0.1632
    1.6162    0.1494
    1.7172    0.1366
    1.8182    0.1247
    1.9192    0.1137
    2.0202    0.1037
    2.1212    0.0944
    2.2222    0.0859
    2.3232    0.0781
    2.4242    0.0710
    2.5253    0.0646
    2.6263    0.0587
    2.7273    0.0533
    2.8283    0.0484
    2.9293    0.0439
    3.0303    0.0399
    3.1313    0.0362
    3.2323    0.0328
    3.3333    0.0298
    3.4343    0.0270
    3.5354    0.0245
    3.6364    0.0222
    3.7374    0.0202
    3.8384    0.0183
    3.9394    0.0166
    4.0404    0.0150
    4.1414    0.0136
    4.2424    0.0124
    4.3434    0.0112
    4.4444    0.0102
    4.5455    0.0092
    4.6465    0.0084
    4.7475    0.0076
    4.8485    0.0069
    4.9495    0.0062
    5.0505    0.0057
    5.1515    0.0051
    5.2525    0.0047
    5.3535    0.0042
    5.4545    0.0038
    5.5556    0.0035
    5.6566    0.0032
    5.7576    0.0029
    5.8586    0.0026
    5.9596    0.0024
    6.0606    0.0021
    6.1616    0.0019
    6.2626    0.0018
    6.3636    0.0016
    6.4646    0.0015
    6.5657    0.0013
    6.6667    0.0012
    6.7677    0.0011
    6.8687    0.0010
    6.9697    0.0009
    7.0707    0.0008
    7.1717    0.0007
    7.2727    0.0007
    7.3737    0.0006
    7.4747    0.0006
    7.5758    0.0005
    7.6768    0.0005
    7.7778    0.0004
    7.8788    0.0004
    7.9798    0.0003
    8.0808    0.0003
    8.1818    0.0003
    8.2828    0.0003
    8.3838    0.0002
    8.4848    0.0002
    8.5859    0.0002
    8.6869    0.0002
    8.7879    0.0002
    8.8889    0.0001
    8.9899    0.0001
    9.0909    0.0001
    9.1919    0.0001
    9.2929    0.0001
    9.3939    0.0001
    9.4949    0.0001
    9.5960    0.0001
    9.6970    0.0001
    9.7980    0.0001
    9.8990    0.0001
   10.0000    0.0001

==> Data/velocity2.dat <==
         0   -0.4000
    0.1010   -0.3903
    0.2020   -0.3745
    0.3030   -0.3555
    0.4040   -0.3350
    0.5051   -0.3140
    0.6061   -0.2933
    0.7071   -0.2733
    0.8081   -0.2541
    0.9091   -0.2360
    1.0101   -0.2190
    1.1111   -0.2030
    1.2121   -0.1881
    1.3131   -0.1742
    1.4141   -0.1613
    1.5152   -0.1493
    1.6162   -0.1381
    1.7172   -0.1277
    1.8182   -0.1181
    1.9192   -0.1092
    2.0202   -0.1009
    2.1212   -0.0933
    2.2222   -0.0862
    2.3232   -0.0796
    2.4242   -0.0736
    2.5253   -0.0679
    2.6263   -0.0627
    2.7273   -0.0579
    2.8283   -0.0535
    2.9293   -0.0494
    3.0303   -0.0456
    3.1313   -0.0420
    3.2323   -0.0388
    3.3333   -0.0358
    3.4343   -0.0330
    3.5354   -0.0305
    3.6364   -0.0281
    3.7374   -0.0259
    3.8384   -0.0239
    3.9394   -0.0221
    4.0404   -0.0203
    4.1414   -0.0188
    4.2424   -0.0173
    4.3434   -0.0159
    4.4444   -0.0147
    4.5455   -0.0136
    4.6465   -0.0125
    4.7475   -0.0115
    4.8485   -0.0106
    4.9495   -0.0098
    5.0505   -0.0090
    5.1515   -0.0083
    5.2525   -0.0077
    5.3535   -0.0071
    5.4545   -0.0065
    5.5556   -0.0060
    5.6566   -0.0055
    5.7576   -0.0051
    5.8586   -0.0047
    5.9596   -0.0043
    6.0606   -0.0040
    6.1616   -0.0037
    6.2626   -0.0034
    6.3636   -0.0031
    6.4646   -0.0029
    6.5657   -0.0026
    6.6667   -0.0024
    6.7677   -0.0022
    6.8687   -0.0021
    6.9697   -0.0019
    7.0707   -0.0018
    7.1717   -0.0016
    7.2727   -0.0015
    7.3737   -0.0014
    7.4747   -0.0013
    7.5758   -0.0012
    7.6768   -0.0011
    7.7778   -0.0010
    7.8788   -0.0009
    7.9798   -0.0008
    8.0808   -0.0008
    8.1818   -0.0007
    8.2828   -0.0007
    8.3838   -0.0006
    8.4848   -0.0006
    8.5859   -0.0005
    8.6869   -0.0005
    8.7879   -0.0004
    8.8889   -0.0004
    8.9899   -0.0004
    9.0909   -0.0003
    9.1919   -0.0003
    9.2929   -0.0003
    9.3939   -0.0003
    9.4949   -0.0002
    9.5960   -0.0002
    9.6970   -0.0002
    9.7980   -0.0002
    9.8990   -0.0002
   10.0000   -0.0002

==> Data/velocity5.dat <==
         0    0.4000
    0.1010    0.2391
    0.2020    0.1184
    0.3030    0.0291
    0.4040   -0.0357
    0.5051   -0.0816
    0.6061   -0.1130
    0.7071   -0.1333
    0.8081   -0.1452
    0.9091   -0.1509
    1.0101   -0.1520
    1.1111   -0.1499
    1.2121   -0.1454
    1.3131   -0.1393
    1.4141   -0.1322
    1.5152   -0.1245
    1.6162   -0.1166
    1.7172   -0.1087
    1.8182   -0.1008
    1.9192   -0.0933
    2.0202   -0.0860
    2.1212   -0.0791
    2.2222   -0.0727
    2.3232   -0.0666
    2.4242   -0.0610
    2.5253   -0.0557
    2.6263   -0.0509
    2.7273   -0.0464
    2.8283   -0.0423
    2.9293   -0.0386
    3.0303   -0.0351
    3.1313   -0.0320
    3.2323   -0.0291
    3.3333   -0.0264
    3.4343   -0.0240
    3.5354   -0.0218
    3.6364   -0.0198
    3.7374   -0.0180
    3.8384   -0.0163
    3.9394   -0.0148
    4.0404   -0.0134
    4.1414   -0.0122
    4.2424   -0.0111
    4.3434   -0.0100
    4.4444   -0.0091
    4.5455   -0.0082
    4.6465   -0.0075
    4.7475   -0.0068
    4.8485   -0.0061
    4.9495   -0.0056
    5.0505   -0.0051
    5.1515   -0.0046
    5.2525   -0.0042
    5.3535   -0.0038
    5.4545   -0.0034
    5.5556   -0.0031
    5.6566   -0.0028
    5.7576   -0.0025
    5.8586   -0.0023
    5.9596   -0.0021
    6.0606   -0.0019
    6.1616   -0.0017
    6.2626   -0.0016
    6.3636   -0.0014
    6.4646   -0.0013
    6.5657   -0.0012
    6.6667   -0.0010
    6.7677   -0.0010
    6.8687   -0.0009
    6.9697   -0.0008
    7.0707   -0.0007
    7.1717   -0.0006
    7.2727   -0.0006
    7.3737   -0.0005
    7.4747   -0.0005
    7.5758   -0.0004
    7.6768   -0.0004
    7.7778   -0.0004
    7.8788   -0.0003
    7.9798   -0.0003
    8.0808   -0.0003
    8.1818   -0.0002
    8.2828   -0.0002
    8.3838   -0.0002
    8.4848   -0.0002
    8.5859   -0.0002
    8.6869   -0.0001
    8.7879   -0.0001
    8.8889   -0.0001
    8.9899   -0.0001
    9.0909   -0.0001
    9.1919   -0.0001
    9.2929   -0.0001
    9.3939   -0.0001
    9.4949   -0.0001
    9.5960   -0.0001
    9.6970   -0.0001
    9.7980   -0.0001
    9.8990   -0.0000
   10.0000   -0.0000
